Circle radius distributions determine random close packing density

Circles of a single size can pack together densely in a hexagonal lattice, but adding in size variety disrupts the order of those packings. We conduct simulations which generate dense random packings of circles with specified size distributions, and measure the area fraction in each case. While the size distributions can be arbitrary, we find that for a wide range of size distributions the random close packing area fraction $\phi_{rcp}$ is determined to high accuracy by the polydispersity and skewness of the size distribution. At low skewness, all packings tend to a minimum packing fraction $\phi_0 \approx 0.840$ independent of polydispersity. In the limit of high skewness, $\phi_{rcp}$ becomes independent of skewness, asymptoting to a polydispersity-dependent limit. We show how these results can be predicted from the behavior of simple, bidisperse or bi-Gaussian circle size distributions.

==> README.txt <==
README for supp_data, Compiled by David Meer and Eric Weeks 04/2024
Data is a CSV in a 8*N Matrix.
The values are:
Distribution number|Polydispersity|Skewness|Packing Fraction|Psi6 Value|Parameter 1|Parameter 2|Parameter 3
NaN is input where parameter 2 or 3 do not exist.
The distributions are numbered as such (described in section II B):
1 = exponential
2 = bidisperse
3 = linear
4 = Gaussian
5 = lognormal
6 = bidisperse gaussian
7 = tridisperse
8 = power law
9 = parabolic
10 = 12-disperse
11 = tracers
12 = read in file
13 = Weibull, (a,b,c)=params[1:3], a=minsize, b=lambda, c = k
14 = spike linear
15 = spike2
16 = spike power law
17 = spike in bidisperse
18 = Koeze tracer
